HalluCana: Fixing LLM Hallucination with A Canary Lookahead

In this paper, we present HalluCana, a canary lookahead to detect and correct factuality hallucinations of Large Language Models (LLMs) in long-form generation. HalluCana detects and intervenes as soon as traces of hallucination emerge, during and even before generation. To support timely detection, we exploit the internal factuality representation in the LLM hidden space, where we investigate various proxies to the LLMs' factuality self-assessment, and discuss its relation to the models' context familiarity from their pre-training. On biography generation, our method improves generation quality by up to 2.5x, while consuming over 6 times less compute.

==> factscore_comparisons.txt <==
Unlabelled FactScore Results

Alpaca 7B: ⬇️

01/17/2024 00:05:59 - root - FActScore = 35.4%
01/17/2024 00:05:59 - root - FActScore w/o length penalty = 35.8%
01/17/2024 00:05:59 - root - Respond ratio = 100.0%
01/17/2024 00:05:59 - root - # Atomic facts per valid response = 15.7
01/17/2024 00:05:59 - root - Total number of Atomic facts = 7818

Alpaca 13B: ⬇️

01/16/2024 13:57:26 - root - FActScore = 37.6%
01/16/2024 13:57:26 - root - FActScore w/o length penalty = 38.5%
01/16/2024 13:57:26 - root - Respond ratio = 100.0%
01/16/2024 13:57:26 - root - # Atomic facts per valid response = 15.0
01/16/2024 13:57:26 - root - Total number of Atomic facts = 7462

Alpaca 65B: ⬇️

01/16/2024 18:59:39 - root - FActScore = 43.2%
01/16/2024 18:59:39 - root - FActScore w/o length penalty = 43.9%
01/16/2024 18:59:39 - root - Respond ratio = 100.0%
01/16/2024 18:59:39 - root - # Atomic facts per valid response = 15.2
01/16/2024 18:59:39 - root - Total number of Atomic facts = 7592

ChatGPT: ⬇️

01/17/2024 09:42:50 - root - FActScore = 56.3%
01/17/2024 09:42:50 - root - FActScore w/o length penalty = 56.3%
01/17/2024 09:42:50 - root - Respond ratio = 84.2%
01/17/2024 09:42:50 - root - # Atomic facts per valid response = 33.5
01/17/2024 09:42:50 - root - Total number of Atomic facts = 14077

Dolly-12B: ⬇️

01/17/2024 20:19:03 - root - FActScore = 15.8%
01/17/2024 20:19:03 - root - FActScore w/o length penalty = 16.4%
01/17/2024 20:19:03 - root - Respond ratio = 100.0%
01/17/2024 20:19:03 - root - # Atomic facts per valid response = 23.1
01/17/2024 20:19:03 - root - Total number of Atomic facts = 11536

GPT-4: ⬇️

01/19/2024 12:52:15 - root - FActScore = 57.7%
01/19/2024 12:52:15 - root - FActScore w/o length penalty = 57.7%
01/19/2024 12:52:15 - root - Respond ratio = 88.4%
01/19/2024 12:52:15 - root - # Atomic facts per valid response = 56.0
01/19/2024 12:52:15 - root - Total number of Atomic facts = 24683

InstructGPT: ⬇️

01/18/2024 09:32:43 - root - FActScore = 40.8%
01/18/2024 09:32:43 - root - FActScore w/o length penalty = 40.8%
01/18/2024 09:32:43 - root - Respond ratio = 99.8%
01/18/2024 09:32:43 - root - # Atomic facts per valid response = 24.2
01/18/2024 09:32:43 - root - Total number of Atomic facts = 12054


MPT-Chat-7B: ⬇️

01/20/2024 00:58:02 - root - FActScore = 25.6%
01/20/2024 00:58:02 - root - FActScore w/o length penalty = 25.6%
01/20/2024 00:58:02 - root - Respond ratio = 97.4%
01/20/2024 00:58:02 - root - # Atomic facts per valid response = 32.5
01/20/2024 00:58:02 - root - Total number of Atomic facts = 15788



Pythia-12B: ⬇️

01/18/2024 13:07:38 - root - FActScore = 19.7%
01/18/2024 13:07:38 - root - FActScore w/o length penalty = 19.8%
01/18/2024 13:07:38 - root - Respond ratio = 100.0%
01/18/2024 13:07:38 - root - # Atomic facts per valid response = 33.8
01/18/2024 13:07:38 - root - Total number of Atomic facts = 16872

Stablelm-alpha-7B: ⬇️



Vicuna-7B: ⬇️

01/18/2024 07:02:05 - root - FActScore = 35.7%
01/18/2024 07:02:05 - root - FActScore w/o length penalty = 35.7%
01/18/2024 07:02:05 - root - Respond ratio = 91.0%
01/18/2024 07:02:05 - root - # Atomic facts per valid response = 40.8
01/18/2024 07:02:05 - root - Total number of Atomic facts = 18518

Vicuna-13B: ⬇️

01/19/2024 21:45:41 - root - FActScore = 39.6%
01/19/2024 21:45:41 - root - FActScore w/o length penalty = 39.6%
01/19/2024 21:45:41 - root - Respond ratio = 76.6%
01/19/2024 21:45:41 - root - # Atomic facts per valid response = 47.0
01/19/2024 21:45:41 - root - Total number of Atomic facts = 17942


